Numerical binary black hole collisions in dynamical Chern-Simons gravity

We produce the first numerical relativity binary black hole gravitational waveforms in a higher-curvature theory beyond general relativity. In particular, we study head-on collisions of binary black holes in order-reduced dynamical Chern-Simons gravity. This is a precursor to producing beyond-general-relativity waveforms for inspiraling binary black hole systems that are useful for gravitational wave detection. Head-on collisions are interesting in their own right, however, as they cleanly probe the quasi-normal mode spectrum of the final black hole. We thus compute the leading-order dynamical Chern-Simons modifications to the complex frequencies of the post-merger gravitational radiation. We consider equal-mass systems, with equal spins oriented along the axis of collision, resulting in remnant black holes with spin. We find modifications to the complex frequencies of the quasi-normal mode spectrum that behave as a power law with the spin of the remnant, and that are not degenerate with the frequencies associated with a Kerr black hole of any mass and spin. We discuss these results in the context of testing general relativity with gravitational wave observations.

==> ProofResponse.txt <==
Thank you very much for the proofs! 

1. EFT is 'effective field theory'

2. The funding agencies are correct

3. PDE is 'partial differential equation'

4. ODE is 'ordinary differential equation'

5. Let us replace reference [46] (Penrose:1969pc) with the updated bibtex from https://link.springer.com/article/10.1023/A:1016578408204, which reads

@Article{Penrose2002,
author="Penrose, R.",
title="``Golden Oldie'': Gravitational Collapse: The Role of General Relativity",
journal="General Relativity and Gravitation",
year="2002",
month="Jul",
day="01",
volume="34",
number="7",
pages="1141--1165",
issn="1572-9532",
doi="10.1023/A:1016578408204",
url="https://doi.org/10.1023/A:1016578408204"
}

6. The links are all good

7. The references all look good

8. The publisher for ref [48] is World Scientific (https://www.worldscientific.com/worldscibooks/10.1142/4977), with location in Singapore

Additional comments:

Author Leo C. Stein has ORCID 0000-0001-7559-9597

Please update [34] to the following journal reference:
@article{Stein:2019mop,
      author         = "Stein, Leo C.",
      title          = "{qnm: A Python package for calculating Kerr quasinormal
                        modes, separation constants, and spherical-spheroidal
                        mixing coefficients}",
      journal        = "J. Open Source Softw.",
      volume         = "4",
      year           = "2019",
      number         = "42",
      pages          = "1683",
      doi            = "10.21105/joss.01683",
      eprint         = "1908.10377",
      archivePrefix  = "arXiv",
      primaryClass   = "gr-qc",
      SLACcitation   = "%%CITATION = ARXIV:1908.10377;%%"
}

'well-posed' should be kept hyphenated (cf. https://en.wikipedia.org/wiki/Well-posed_problem)

The plural of 'appendix' should be kept as 'appendices'


